CONFETTY: A Tool for Enforcement and Data Confidentiality on Blockchain-Based Processes

Blockchain technology enforces the security, robustness, and traceability of operations of Process-Aware Information Systems (PAISs). In particular, transparency ensures that all data is publicly available, fostering trust among participants in the system. Although this is a crucial property to enable notarization and auditing, it hinders the adoption of blockchain in scenarios where confidentiality is required, as sensitive data is handled. Current solutions rely on cryptographic techniques or consortium blockchains, hindering the enforcement capabilities of smart contracts and the public verifiability of transactions. This work presents the CONFETTY open-source web application, a platform for public-blockchain based process execution that preserves data confidentiality and operational transparency. We use smart contracts to enact, enforce, and store public interactions, while we adopt attribute-based encryption techniques for fine-grained access to confidential information. This approach effectively balances the transparency inherent in public blockchains with the enforcement of the business logic.

==> code/original_data.txt <==
Manufacturer:Beta
Delivery:    8, B Lane
E-mail:      b@mail.com
Ramp run:    3
Kickplate:   12
Amount_paid: $5000

Workers_rights:    Ok
Human_rights:      Ok
Ecosys_protection: Ok

Manufacturer:Beta
Address:     8, B Lane
Reference:   26487

Invoice_ID:  101711
Billing:     5, G Lane
Gross_total: $5000
Company_VAT: U12345678
Issue_date:  2022-05-12

==> code/policy.txt <==
Customs@A or
 ((Supplier@C and
   International@B) or
  Manufacturer@A or
  (Carrier@B and
   International@C))

Customs@A or
 (Supplier@D and
  International@B)

(Supplier@2+ and
 International@B) or
  Manufacturer@A

Customs@A or
 ((Supplier@C and
   International@B) or
  Manufacturer@A)
